A$^3$COSMOS: The Dust Attenuation of Star-Forming Galaxies at $z=2.5-4.0$ from the COSMOS-ALMA Archive

We present an analysis of the dust attenuation of star forming galaxies at $z=2.5-4.0$ through the relationship between the UV spectral slope ($\beta$), stellar mass ($M_{\ast}$) and the infrared excess (IRX$=L_{\rm{IR}}/L_{\rm{UV}}$) based on far-infrared continuum observations from the Atacama Large Millimeter/sub-millimeter Array (ALMA). Our study exploits the full ALMA archive over the COSMOS field processed by the A$^3$COSMOS team, which includes an unprecedented sample of $\sim1500$ galaxies at $z\sim3$ as primary or secondary targets in ALMA band 6 or 7 observations with a median continuum sensitivity of 126 $\rm{\mu Jy/beam}$ (1$\sigma$). The detection rate is highly mass dependent, decreasing drastically below $\log (M_{\ast}/M_{\odot})=10.5$. The detected galaxies show that the IRX-$\beta$ relationship of massive ($\log M_{\ast}/M_{\odot} > 10$) main sequence galaxies at $z=2.5-4.0$ is consistent with that of local galaxies, while starbursts are generally offset by $\sim0.5\,{\rm dex}$ to larger IRX values. At the low mass end, we derive upper limits on the infrared luminosities through stacking of the ALMA data. The combined IRX-$M_{\ast}$ relation at $\rm{log\,(M_{\ast}/M_{\odot})>9}$ exhibits a significantly steeper slope than reported in previous studies at similar redshifts, implying little dust obscuration at $\log M_{\ast}/M_{\odot}<10$. However, our results are consistent with early measurements at $z\sim5.5$, indicating a potential redshift evolution between $z\sim2$ and $z\sim6$. Deeper observations targeting low mass galaxies will be required to confirm this finding.

==> IRX-beta 2.0_astroph/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
